From Scores to Evidence: Auditable Decisions Can Improve Speech Deepfake Detection

Speech deepfake detectors usually emit one score per utterance, but a borderline score does not reveal why two examples differ during retrospective error analysis. We ask whether a final score can be calibrated from component fields while keeping those fields visible for inspection. We build a decision record with a passive detector score and a score from a probe applied to a marked copy. It also includes retrieval support held out of the evaluated family, a margin from a support-set profile, and raw neighbor closeness. A cross-fit calibrator combines these fields and two differences between raw scores into one final score. On matched ASVspoof development data, the calibrated record reduces equal error rate (EER) by 3.48 percentage points relative to the fixed retrieval-augmented rule. It reaches 8.43% EER, whereas a passive WavLM baseline reaches 6.71% on the same subset. The record is therefore not the strongest detector in this comparison. Its value is to retain inspectable component fields while producing one scalar score for retrospective diagnosis.

==> figures/active_selection.dat <==
selected,combined,disagreement,drift,random,uncertainty,combined_std,disagreement_std,drift_std,random_std,uncertainty_std,best
100,25.40,23.84,24.90,24.77,25.12,1.34,0.97,1.16,1.24,1.30,23.84
500,25.03,22.74,23.17,23.71,25.06,2.22,2.19,2.29,1.60,1.99,22.74
1000,23.70,23.19,22.53,21.41,23.44,0.97,1.78,2.34,0.87,1.14,21.41
2000,22.29,21.38,21.99,20.22,21.46,1.01,2.68,2.37,1.24,0.67,20.22


==> figures/evidence_card_risk_nonzero.dat <==
coverage,low_margin,high_disagreement,high_distance,random
0.0200,0.1049,0.0556,0.0329,0.0200
0.0500,0.2305,0.0864,0.0926,0.0500
0.1000,0.3827,0.1111,0.1379,0.1000
0.2000,0.6152,0.1852,0.2428,0.2000
0.5000,0.9465,0.4259,0.5144,0.5000
1.0000,1.0000,1.0000,1.0000,1.0000


==> figures/family_eer.dat <==
idx,family,passive,retrieval,draw,profile
1,A09,0.0992,0.1351,0.0903,0.0631
2,A10,0.0873,0.1522,0.0809,0.0564
3,A11,0.0643,0.2465,0.1651,0.1325
4,A12,0.8131,0.0203,0.0547,0.1337
5,A13,0.5300,0.1919,0.1500,0.1498
6,A14,0.0565,0.0191,0.0022,0.0097
7,A15,0.2327,0.2931,0.2585,0.2233
8,A16,0.0722,0.0500,0.0200,0.0200


==> figures/reliability_crossfit.dat <==
mean_score,empirical,count
0.0194,0.0246,448
0.1016,0.2246,138
0.1677,0.3675,117
0.2318,0.2672,116
0.3013,0.4732,112
0.3629,0.6935,62
0.4357,0.8333,48
0.4987,0.8730,63
0.5723,0.8871,62
0.6343,0.9012,81
0.6988,0.8961,77
0.7702,0.9457,129
0.8348,0.9700,200
0.9048,0.9736,417
0.9769,0.9896,2010


==> figures/reliability_retrieval.dat <==
mean_score,empirical,count
0.0000,0.1070,561
0.1002,0.4465,159
0.1980,0.5949,79
0.2032,0.6140,57
0.3001,0.7266,128
0.3974,0.7722,79
0.4027,0.7949,78
0.5002,0.8626,182
0.5976,0.8830,94
0.6027,0.8469,98
0.7008,0.8862,246
0.7979,0.9684,158
0.8020,0.9610,205
0.9000,0.9710,587
1.0000,0.9679,1369


==> figures/review_record_overlap.dat <==
reason,share,count
Multi-cue,0.6211,177
Passive only,0.0000,0
Retrieval only,0.0000,0
Threshold only,0.0456,13


==> figures/review_record_same_load.dat <==
queue_short,coverage,precision
Passive,0.3285,0.0821
Retrieval,0.4099,0.1024
Fixed-rule,0.7703,0.1924
Learned-record,0.8866,0.2215
Cue union,0.8285,0.2070

